Science Requirements and Detector Concepts for the Electron-Ion Collider: EIC Yellow Report

This report describes the physics case, the resulting detector requirements, and the evolving detector concepts for the experimental program at the Electron-Ion Collider (EIC). The EIC will be a powerful new high-luminosity facility in the United States with the capability to collide high-energy electron beams with high-energy proton and ion beams, providing access to those regions in the nucleon and nuclei where their structure is dominated by gluons. Moreover, polarized beams in the EIC will give unprecedented access to the spatial and spin structure of the proton, neutron, and light ions. The studies leading to this document were commissioned and organized by the EIC User Group with the objective of advancing the state and detail of the physics program and developing detector concepts that meet the emerging requirements in preparation for the realization of the EIC. The effort aims to provide the basis for further development of concepts for experimental equipment best suited for the science needs, including the importance of two complementary detectors and interaction regions. This report consists of three volumes. Volume I is an executive summary of our findings and developed concepts. In Volume II we describe studies of a wide range of physics measurements and the emerging requirements on detector acceptance and performance. Volume III discusses general-purpose detector concepts and the underlying technologies to meet the physics requirements. These considerations will form the basis for a world-class experimental program that aims to increase our understanding of the fundamental structure of all visible matter

==> PART3/Figures.Vol-III_intro/PHONE_BOOK.txt <==
eicug-yr-physics-coconveners@eicug.org eicug-yr-physics-conveners@eicug.org




https://wiki.bnl.gov/eicug/index.php/Yellow_Report_Detector

+++++++++++

Vidyo transversity:
https://vidyoportal.cern.ch/join/zyELSI6ZfVT6

======================================================
ECFA DETECTOR ROAD-MAP goggle drive

(https://drive.google.com/file/d/1_I9t9saKe5BKMSavWMaXoNw_oGsdX2nW/view?usp=sharing)
https://drive.google.com/drive/folders/1zRojxYHYqoanSMIco2-x2O83h1RXWh6r?usp=sharing
==============

registration EICUG-YR workshop @ CUA
https://indico.bnl.gov/event/9080/registrations/419/?token=bfe001d7-eec4-4214-84d9-912049ad7243
======================
RAI PLAY

dallatorre412@gmail.com
sil_rai_0412

=========================
5f3001f286784
5f3935ba9be4e

==============================
ASSICURAZIONE POSTEVITA (dal 1/7/2020)

http://postevitafondosalute.it/


username: NFN0000749
passwd: Silvia65

==============

243    Ufficio
244    Ufficio
245    Ufficio
120  Lab. Alte Energie
121  Lab. Alte Energie
122  Lab. Alte Energie

/cern.zoom.us/
Personal Meeting ID 937 431 4394
https://cern.zoom.us/j/9374314394?pwd=YTFjZjFGcXptMG13cGFQYWFQOWdrZz09
==============================================
https://physdiv.jlab.org/DetectorMatrix/


=================

----

https://gitlab.cern.ch/geant4/geant4/tree/8a51e0bc408e73c60512e61fbc51c2be9c22904d/examples/advanced/Rich
++++++++++++++++++++++++

APS 2020
Silvia.DallaTorre@ts.infn.it
sDT_0412

=================================

IT91I0103002231000002198015
==================
arxiv

username
silvia.dallatorre
e-mail: silvia.dallatorre@ts.infn.it
passwd sDT_0412


===
garaventa lift
=======================

INDICO BNL

dallator
sDT_041255


INDICO FNAL

dallatorre
sDT_0412

++++++++++++++++++


my cloud INFN

https://istnazfisnucl-my.sharepoint.com/personal/dallator_infn_it/_layouts/15/onedrive.aspx?viewid=601e3644%2Df316%2D4c97%2Dabc5%2Dc4d6791dd708

per entrare indirizzo e-mail:
dallator@infn.it
==================

Amazon
password: sDT_0412

======================

+++++++++++++++++++
CERN new password
3/2/2020
Yaab4856
+++++++++++++++++++++++++++++

ISI WEb of knowledge
user:    Silvia.DallaTorre@ts.infn.it
passwd:  sDT_0412
=====================================

==================
https://reclutamento.infn.it/ReclutamentoOnline/
================

=================
==================================
Wi-Fi casa
telecom-14467431
chiave:
nL7ZZM8wgtFFVvMgMowvz83O

==================================
31/1/2019

Nuova carta identita'
Numero Unico nazionale:    CA10097DD
PIN:                       11162112
PUK                        19502290

============================
Doda casa  7600284


liste ufficiali e-mail INFN:

https://lists.infn.it/
=====================

SLACK
Silvia
sDT_0412

+++++++++++++++++
INDIC) -per lettera commissario europeo

user: silvia.dallatorre@ts.infn.it
password: sDT_550412
INDICO DESY
registrazione 23/5/2018

user dallator
passwd: sDT_0412

email: Silvia.Dallatorre@ts.infn.it
++++++++++++++++++
oppure

user dallatorre
passwd: sDT_0412

email: Silvia.Dallatorre@cern.ch


=========================


INDICO RICH2018
Silvia.DallaTorre@ts.infn.it
user: dallator
passwd: sDT_0412

===================
eduroam

dallator@ts.infn.it
password come per tutti i sistemi INFN

============================

26/2/2018
BOOKING.com new pass word:
sDT_0412

(user: Silvia.DallaTorre@ts.infn.it)
============
15/1/2018

sito editoriale Nuclear Physics News
https://cats.informa.com/PTS/in?ut=4D27AFE4330843CD9008BB83CE8A51B4

user: dallats3
password: sDT_1523

=================
29/11/2017

overleaf

user: dallator
e-mail: Silvia.DallaTorre@ts.infn.it
passwd: sDT_0412
========================================================

https://secure.touchnet.com/C21597_ustores/web/product_detail.jsp?PRODUCTID=1903&SINGLESTORE=true
==============
03/08/2017

Science Direc (elsiver)
silvia.dallatorre@ts.infn.it
0412_sDT


==============


INDICO ANL

user dallatorre
passwd sDT_0412



********************

Esse3 UNITS (20/6/2017)
s45701
AO4017244

=======

Temple University DestinyOne account

user TU_SilviaDallaTorre
passwd sDT041255


+++++++++++++=++++++++++++++++++


user: dallator
e-mail: silvia.dallatorre@ts.infn.it
passwd: 
	

====================
3 G ortopedia 
0438 550492



==============
codice  tfqbof biglietto 

=================================================================================
===============================================================

CISALPINA
silvia.dallatorre@ts.infn.it
sDT_0412

telef 06 59 45 247

Indirizzo email: consipdue@cisalpinatours.it

Servizio ordinario dalle ore 08:00 alle ore 21:00:
+39 011 954 3796
infn@cisalpinatours.it

Servizio H24:   +39 0119543333
24ore@cisalpinatours.it


=================================================================================
aceeurope
www.acegroup.com/it-it/
n. verde
orizzonti protetti
l-v 9-21
s 10-16
800186062

============

simona simonetti (gestione entrate) per personale

=================

dottorato TS

accesso in lettura: wikidottorato, pwd: PhDfisica



275838
=====================

COMPASS Vidyo PIN: 8921

============

16/05/2016

Eic-rd-tracking-l MAILING LIST
user: silvia.dallatorre@ts.infn.it
password: SDT_0412




+++++++++++++++++++++++++

COMPASS DAQ passwd and also COMPASS wifi net:

am&&gkm05

+++++++++++++++++++++++++
per leggere verbali Consorzio:

suername: silvia.dallatorre@trieste.infn.it

passwds sDT_0412

chiave AS

oppure 

chiave CD

**********************

TELEFONINO NUOVO _ SIM MINI
gennaio 2016
PIN 0412
PUK 76654346

SUL WEB myTIM
3666805990
04120412

++++++++++++++++++++++

CENTRO FERMI

http://admin.centrofermi.it/

username: dalla torre
password: Silvia 

wifi
passwd: viapanisperna

+++++++++++++++++++


AMIEASY  -

password: SDT_0412

+++++++++++++++

PEC
per 6 mesi dal 24/8/2015

silvia.dallatorre@pec.net

dallator
SDT_0412

telefono assistenza

800 734 478

Di seguito i dati del richiedente della casella PEC:

Nome: Silvia
Cognome: Dallatorre
Email di backup: silvia.dallatorre@ts.infn.it
ID: PEC-77008

Area di gestione
https://www.pec-email.com

***********************************

per Andi
===============

dott. Sabrina VIGLIANI
320 329 8628
040 399 7808

fisioterapista Rosita LEDOVINI
348 3979 188

##############################
registrazione per documentazione CAEN

8/2/2019
user  silvia.dallatorre@ts.infn.it
pwd   sDT_0412

%%%%%%%%%%%%%%%%%%%%%%%%%%%%

CERN from 24/5/2015

+41 (0)76 487 xxxx --> +41 (0)75 411 xxxx 

*********************


SDT codice fiscale 
DLLSLV55D52L424B


Andi codice fiscale
CLTNDR51C25L424C

codice fiscale Laura
CLTLRA94S58L424L

============

Dirigente Sicurezza

indirizzo: http://infn.s-learning.eu

username: alvalat

password: rredl4

======================
linkedin
password SDT_0412

********************
certificato aprile2016
passwd: SDT_04121955

Certificato 12 marzo 2018 (valido 3 anni)
file: terena2021.p12 (in desktop)
passwd: sDT_0412
********************

0423 425411  Valente  550 silvia.torresan@publiscoop.it
*********************************
mio codice fiscale 

DLLSLV55D52L424B

codice fiscale Laura
CLTLRA94S58L424L

RICHIESTA PIN AGENZIA ENTRATE

Domanda di abilitazione n. 15010268124 
(Tipo di dichiarazione: 730, presentata tramite: Sostituto/Intermediario, con reddito (in
euro): 101186)
La prima parte del Codice PIN per utilizzare i servizi telematici è la seguente: 9159
Il PIn completo (28/4/15) e' 9159742742

user name: DLLSLV55D52L424B
password primo ingresso: KTKEV4UF
password dopo il primo ingresso: SDT_0412


======================


11/4/2014

passwd INFN: 2634Wvvk

21/07/15
passwd CERN: Wvvk2634

=========================
+++++++++++++++++++++++++

IBAN (FriulAdria)

IBAN  IT98W0533602207000040436732
IBAN  IT98 W053 3602 2070 0004 0436 732


ISO Country Code	IT (Italy)
IBAN Check Digits	98
BBAN	W053 3602 2070 0004 0436 732
Bank Identifier	05336  (ABI)
Branch Identifier	 02207  (CAB)
Account Number 000040436732
BBAN Check Digit(s)	W   (CIN)
BIC number :  BPPNIT2P171

Friuladria Credit Agricole
Via Mazzini 7
34121 Trieste

+++++++++++++++++

IBAN Laura
IBAN: IT45W0533602207000040969828
IBAN: IT45 W053 3602 2070 0004 0969 828

++++++++++++++++++++++++++++++

DROP BOX 

silvia.dallatorre@ts.infn.it
sDT_0412
(ok, 14/1/2020)



+++++++++++++++++++++++++

TIPP2014
POS (Proceedings of science)

usernm: dallato0
passwd: SDT_0412

e-mail for this site : Silvia.dallatorre@cern.ch

===========================

LinkedIn 
passwd: SDT_0412
===========================
TRENITALIA

Riepilogo dati registrazione

Userid: silvia_dallatorre
Password: XMXMLZHO
Email: silvia.dallatorre@ts.infn.it


PIN:
25340209


WF
user: 3666805990
pswd: SDT_0412

================

missioni PISA

user: jolly.infnpisa
passwd: CEHYGQAF

===============

USO PERSONALE
=============
SDallaTorre
SDT_0412

PIN:
127523135
25340209
====================

N. carta freccia: 127523135

================================
poratle frecce WF

user     3666805990
passwd   SDT0412

================================

Carlson WT (CWT)
+39 06 82075449

http://www.cwt.it/cwtbook2go

infn.it@contactcwt.com

user: silvia.dallatorre@ts.infn.it
password: 0412_SDT

general visa
02 26221252

***********************************

PDG - order submission
https://pdg.lbl.gov/pdgprod/PdgOrderingSystem/ResetAccount.action
silvia.dallatorre@ts.infn.it
sDT_0412

*********************************

LinkedIn

silvia.dallatorre@ts.infn.it
passwd 0412_SDT

*******************************
UK
Je-S department

user D80966A
passwd SDT0412
hint passwd silvia 
":
PDF eXpress

silvia.dallatorre@ts.infn.it
Utti0412
************************************

IVA INFN
Cod. Fisc.
 84001850589

IPA (new 2020) H4N64Q

(VAT n. IT04430461006)

##############################
###   Silvia DALLA TORRE   ###
##############################






######################
FIRMA ELETTRONICA
########

>>>  PIN                     823476    <<<

PUNK                    655175
codice sospensione      322643852
codice unico            197348
numero certificato cifratura       680922
numero certificato firma           680923
###########################################
###########################################

FRECCIA ROSSA via TIM

user 3666805990
password 5748






**********************
USE THIS:
----------------
NIMA  (3/12/2012):
Silvia.dallatorre@ts.infn.it
Vuuj1523
************************************
NIMA (29/4/2013)
Username: silviadallatorre1
Password: 0412Utti
************************************
NIMA (29/4/2013)
Your username is: SDALLA TORRE-685
Your password is: dallatorre77883
************************************
NIMA  (7/4/2014):
Silvia.dallatorre@ts.infn.it
Vuuj1523

NIMA  1/12/2016
silvia.dallatorre@ts.infn.it
sDT_0412

NIMA 22/6/2018
Silvia.DallaTorre@ts.infn.it
sDT_0412
 
&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&

Reaserach Gate

user : silvia.dallatorre@ts.infn.it
passwd: ReGaSilvia55

&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&

CERN ufficio 892 r-d21
            76421

CERN password (from 16/5/2017)
3745Xwwl

**********************

################################
gmail

dallatorre412@gmail.com
sDT_0412 (dal 27/3/2017)

user e password anche per skype (16/5/2017)

code: 124292  8934941
################################
ACCESSO http://www.credit-agricole.it/
codice utente   480312826
data: nascita L
passwd: 045512

frase: papa'

telefonino: 05501


################################


SITO THGEM
==========

http://thgem.ts.infn.it/thgem

user  :  thgem

passwd:  ThGem01

**************************

ACCESSO DB GR I COMPASS

bradam
ombra_99
**********************
======================

Skype: 

skype password: Vuuj1523

password paypall  0412utti

mio indirizzo: silvia.dallatorre_trieste
============================

NEW skype account (31/3/2017)

silvia dalla torre

user: 3666805990

password: sDT_0412

===============
Vidyo
user : dallator
password: CERN password
=============
mio telefonino Italia
3333 402 105
=====================

LAURA  333 602 93 71

################################

telefono direzione
=========================
################################
PIN 7647
PUK 01184335
N. 00 39 366 680 59 90

su web
usernm: 3666805990
passwd:	15231523
to dial ...
################################


###########################################

=============================

EVO 


Login    : dallator
Password : 2#1m9je8


&&&&&&&&&&&&&&&&&&&&&&&


PEC:          https://pec.poste.it 

account di accesso: trieste@pec.infn.it <mailto:trieste@pec.infn.it>

password: jogo01TS (inserita' da me)




******************

  CERN
n. 16 4407

pin: 5005
pin2:7822
puk: 5969 1980
puk2: 7322 8410

to unlock the screen: 0412
******************

PORTALE INFN

dallator
utti0412

******************

===================
25/7/2014
new EDH password-SIGNATURE

20/4/2018
0412_sDT  obsolete

19/3/2019  Obsolete
sDT_550412

17/2/2020
550412_sDT

===================

FORMAZIONE INFN

dallator
Vuuj1523

******************************
** MISCELLANEA INFN TS
** T 1534 19
******************************

bacheca CD

user, password:

BachecaCD
CDAtti

#############################
STAMPANTI - PRINTERS
#############################
FOTOCOPIATRICE DIPARTIMENTO

da 11/7/2014:

username: dallator 
password: 95551

Puoi cambiare la password collegandoti a https://wcdip.ts.infn.it
Attenzione: la password deve essere lunga almeno 5 caratteri. 
#############################
comando per stampare al CERN
lpr -Pnome-stampante
#############################
CERN-MEYRIN
in fondo al corridoio
24-1-204-HP
24-1204-HPC
24-1204-CANON
in cima alle scale
23-1201-CAN1
#############################
CERN-864 (prevessin, anfiteatro)
864-2A21-HP6015
864-2A21-TEKA
864-2A21-TEKB
#############################
CERN-892
892-RD08-HP
892-RD08-HPCOL
892-1-COR



firma elettronica : 0412utti
codice:           : INFN CA #1552

CARTE DI CREDITO, SMARRIMENTO:
         167  o 040 821001 o 02 40304


telefono pin al CERN
------------------------

*4 2687 0 00 39 040 .... (sul 74640)

*7 74640 2687 *4 0 0039 040 ...


dal 5/1/04, portatili da fuori CERN:
            =========================
                da 079 201 a 076 487  


VPN : password   550412
############################

sistema SAOL

 user r.petronzio
rassword fr558pty


***************************
FAMIGLIA

Andi 339 600 2294
Laura 333 60 29 371
mamma 340 544 7088

============================

MIUR - CINECA

Username: DLLSLV551 Password: KYSWRTYXXN
password da 6/3/2019:  sDT_550412

https://loginmiur.cineca.it/front.php/login.html
=====

REPRISE  no!!!
SilviaDallaTorre
sDT_0412

e-mail: Silvia.DallaTorre@ts.infn.it
=======================================

Sistema de Registo Individual da FCT (PORTOGALLO):

Nome de Utilizador: J572578
Palavra-chave: jqsQmnXMmc

************************

Your new password for access to JINST is: gC7HwFRS 
Your login name is: silvia.dallatorre@ts.infn.it


************************************
&&&&&&&&&&&&&&&&&&&&&&&

sito SIF


Username: s.dallatorre
Password: Yj5ZV5 

&&&&&&&&&&&&&&&&&&&&&&&


ECAS (valutatore UE)
user: ndallass     silvia.dallatorre@ts.infn.it
passw 041255_SDT

ID:
EX2006C118526
############  A  #############

Per chiamare un numero interno xxxx comporre: +39 06 7259 xxxx


Pietro ANTONIOLI
cell 349/692 8908, ufficio 051/209 1023

AIELLI	Giulio	giulio.aielli@roma2.infn.it
(+39 06 7259 91023)
+41 75 411 2143

AGENZIA 4P pratiche automobilistiche

SEDE DI TRIESTE
Via Del Coroneo 6
34133 Trieste (TS)
+39 334 6640698
+39 040 363802
paravia@sermetra.it
Orari Trieste
Lun - Ven
    8:30 - 12:30 15:30 - 19:00 
=================

Sabrina ARGENTATI (fondi esterni, bandi MIUR)
06 94032497


antichita' SanMichele
via s. Michele 43
340 90 60 246


AIS (EDH help) - 79933 
----------------------16:09 10/18/2017
AE-common room in Dip   040 558 3385


antonella.artipoli@lnf.infn.it
Missioni in AC	
+39 06 9403 2494


ALITALIA, tutti i servizi:   892010 , opzione 3 per mille miglia
dall'estero:  +39 06 65649 <<<<<<<<<--------------------
 

dall Italia (dic 2019)
892 010 opzione 5 per upgrade biglietti

06 65644 freccia alata

  per il Club Ulisse e freccia alata: 06 65646 <--- usa questo 2/10/2018
ALITALIA- Mille Miglia 8488 656 40 
           (tessera: 012 100 97 = user ID, pin:8250)

AGOLINI -   , Barcola: 425295
             338 4402 088
studio medico  
34133 Trieste (TS) 
Via S. Francesco D'Assisi, 35

    * tel:
    * 040 368910

Monfalcone
0434 223522  (cup, battere 3)

====================

AMODEO 363474
       Teresa  328 6666 791

uff. ACQUISTI CERN 72319, fax: 7677530
    rec. merci  74686
    rec. merci Prevessin 75657, 75658
CERN Finances, INFN/MISCELLANEA
Edith REGAT, fax 0041 22 76 8870

centralino AREA 37551
ADRIA computer 311183
ARENA (Titti) 051 433765
F. ANGHINOLFI 9084, 2140
AEREOPORTO Ronchi infor. 0481 773224
                         0481 7731
----------           navette AERDOLOMITI:
                          340 2306444  <---

ing. Fabrizio ANSELMI  0445 39 02 22

Erich ALBRECHT 7 6208, 16 0183

Kurt ARTOOS (vibrazioni)  16 0844

antico panada 040  347 6286

Mauro Anselmino 340 964 2863

Massimo Armeni +39 06 5131 8575
(via Bissolati)
Pirelli International

ASL - CUP   040 6 702 011 
servizo vaccinazioni 040 399 7512
      prevenzione donna 0800-000400    

Antonella ANTONELLI   06 9403 8049 (tecknocode) 


Mario Antonelli  06 9403 2728 (8132 tecknocode) 
338 869 2189

MAXIM A.  011 6707 411   
          320 774 6750   



Barbara Alzani (SIF)
         
339 4449494  

Tel.: +39 051 331554
Fax: +39 051 581340
e-mail:alzani@sif.it    


INFN - AFFARI AMMINISTRATIVI (nuovi n. dal 11/1/2013)
Direzione Affari Amministrativi:

Direzione:
Anna Sirica      06 94032480

Ufficio di segreteria:
Laura Cignitti   06 94032462  


Mariella Antonetti
Segreteria di Direzione
Elettra-Sincrotrone Trieste SCpA
Phone: +39 040 3758002        

Mariagrazia Alviggi
+39 081 676 135


Nunzio AMANZI (AC, stipendi)
06 9403 2446



ANITA SKropeta

00386 41616 556

Marija Zugan
Bonini 31 (Bertoki)

00386 (0)31522185

############  B #############

Angelo BASSI
389 482 8668

Renato BIRSA
renato.birsa@email.it


Marco BATTAGLIERI
+39 010 353 6736
Skype (marco.battaglieri), 
whatsapp (+393479520041) 
oppure i telefoni americani 
(cell: 757 256 3096, uff: 757 269 6002)
https://jlab.bluejeans.com/7572563096

Veronica Buccheri
06 94032447


Giorgio Bearz   040 7784 312
g.bearz@rai.it

BANCA AREA 9380105
Guenter BAUM 76428, 0049 521 106 5383
Renato BIRSA 040 910083 (casa, TS)
BONINI 7761 int. 2271
Michel BOSTEELS  76979 79062 163609
                 0041 22 767 8380 (fax)
Franco BRADAMANTE 782 2683 (casa, GE)
                  208 879 (casa, TS)
                  73056, 76506
                  347 99 35 308

Andre BRAEM  77173(tel), 16 0806, 76080 (fax)
BRESKIN 0092 8 34 2645 (tel)
        0092 8 34 4106
Andrea BRESSAN 
               638 359 (casa, TS)
               785 7428 (casa, GE)
               349 42 35 862 (cellulare)
               16 9015
               76248


Tullio BRESSANI 011 6527322
BURLO-eco   040 3785 247
      colco          253 (11:00-13:00)
Danila BORTOT (amm. INFN To)  011 670 7272

Colette BERTOUX 7 3583, 16 0883  
  replacement: R. Magnier !!!
Luigi BUSSO: 011 6707417    ufficio
             011 6707415    laboratorio ricerca
             011 6707981    laboratorio studenti    
             349 39 38 384     telefonino  
             06 94 03 2317  LNF, acq. FINUDA
                94 03 2746  LNF, uff.
                94 03 2415  LNF, acq. FINUDA

Stefano BELFORTE 328 0107327



BURLE INDUSTRIES GmbH           

Hermann-Hollerith-Str.6 · D-52499 Baesweiler · Germany · 
Postfach 1349  D-52492 Baesweiler · Germany
    Tel: 49 (0) 2401-806-0
    Fax: 40 (0) 2401-806-10
    Email: burle.europe@t-online.de  
Serving Austria, Belgium, Denmark, France, Germany, 
        Greece, Italy, Luxembourg, Netherlands, Portugal and Spain



Franco BEDESCHI 
                050 2214 253
                366 58 36 586
                (personale: 348 929 3082)

dott. P. Becker, 782 0821  
Av  J-D-Maillard 11

dott. BIANCHI 040 370 860

Buvette de la plage, TANNAY ( 2km dopo Versoix)
          022 755 2465


Jens Bislinghoff +49-171-5875573 
                 +49-22-873-2543 universita'
                 +49 22-25-94-7073 casa

Paula BORDALO   00351 21 797 3880
                00351 966 76 1908  mobile phone 

Eleni BERDERMANN@gsi.de
                 + 49 6159 71 2207
                              2277

Diego BETTONI 0532 974275  (0532/974332)
              335 5412 949

Maria Pia BUSSA 011 670 7472     

Renato Birsa  338-598-1821        

Serena Baldini presso il Consorzio
tel.: 040 224 0216
333 5680 772

fax 040 224 601
email: fisicons@ictp.trieste.it

Roberto BACCOMI 6274

STUDIO RADIOLOGICO DOTT. BAZZOCCHI,DOTT. DE MORPURGO, DOTT. POILLUCCI S.R.L.
Viale Miramare 3 Trieste - 34132

    telef. 040 410102
    fax 040 4526295



Giovanni BENCIVENNI  	+39 06 9403 2739  (tecno: 8051)
                         16 5808
                         340-3131829

Bianchi Dr. Max Studio Medico
34133 Trieste (TS) - Via Del Coroneo, 1
    * 040 370860
15:30 - 18:30

Giovanni Batignani: 335/149 8539  (personale: 347 64 65 217)
050 2214 243

Romeo Bassoli
capo ufficio stampa
Istituto Nazionale Fisica Nucleare
piazza Caprettari 70, Roma
tel: 39.06 6868162
cell: 3286666766
e-mail: romeo.bassoli@presid.infn.it


Luciano BOSISIO  333 269 2108

Bellutti@fbk.eu
+39 334 647 5692

Giuseppe BATTISTONI  

Roberto BATTISTON 366 687 2527
                  +39 046 1281 590
                    

Eleonora BOVO  +39 06 9403 2486
	
Rita BERTELLI 06 9403 2740

. Bracco
Tel.  +39 02503 17252
          320 9232324 

 Stefano Bertolini
Phone: +39-040-3787-416 
Fax<>: +39-040-3787-528 


Stefano Borgani
347 598 1644
040 3199 240


Cesare BINI
06 4991 4228

347 0174 227

Paolo BAGNAIA 

06 4991 4322
335 5406 397
0041 22 767 4293


Alessandro Baraldi

040 375 8719

388 4789 618 


Romeo Bassoli - 06 98017987 - 328.6666766
romeo.bassoli@presid.infn.it

Prof. Fabio Benedetti
Università di Trieste
tel. +39 040 5583919
fax  +39 040 5582402
mob. +39 3666783415 

Sergio BERTOLUCCI
	
0041 22 76 71440
0041 22 76 75097 (segretaria)
	
Angela BRACCO
02 5031 7252
320 923 2324 


	
BACAIAN, Livia Elena

DG-EU
	
livia.lapadatescu@cern.ch
	
62771
166954
	
 
Stefano BIANCO

340 90 36 059

Andrea BASCHIROTTO

Tel.: 02 6448 2348
andrea.baschirotto@unimib.it

Stefano Bianco

ph.  +39-06-94038016, +39-06-94032793
fax  +39-06-94032427
CERN: 16-2042cell, 73055office, +41764872042cell



BIANCHINI DARIO

tel: 040 631763
via Nordio 15



Valter BONVICINI
+39 040 3756233
333 3065 110


Maria Giuseppina BISOGNI (PI)
giuseppina.bisogni@pi.infn.it
050 221 4240


Michele BERTOLO  Sincrotrone 
michele.bertolo@elettra.eu
progetti internazionali
(+39) 040-375-8021
(+39) 335-1272637 


Graziano BRUNI
335 647 0277

direttore di Perugia
Prof. Maurizio Busso
320 7808411


Bernhard, Johannes
892/R-D19 76426 164896 
johannes.bernhard@cern.ch 
 Fabio BOSSI
 0832 297492
 347 5121 569


 Parsamyan, Bakur
CERN: 65314 164463 

############  C #############

Pierluigi CAMPANA
349 0901246

Grazia CICALA
347 087 3117


Corrado CICALO
+39 070 675 4927

CAAF CISL piazza Dalmazia
per appuntamento: 800 800 730

Franco Camera 
franco.camera@mi.infn.it 
+39 02 5031 7247
347 9789916

Evaristo Cisbani 
Telefono:  +39 06 4990 2847
334 1133772
skype: lutlast

 Andrea Celentano 
+39 010 353 6737

Cattai, Ariella
 70576 160033 
0039 338 231 9032 (IT)

Gianmaria COLLAZZUOL 049 827 7134

Andrea Castoldi
andrea.castoldi@polimi.it
02/2399-6321



Andres Cicuttin
cicuttin@ictp.it
+39 040 2240 9914
cell: 3478874179 

Alessandro Cardini

 	+39 070675	4978 / 4837 
16 5564

Marina COBAL
(+39 320 4366 227)
 +39 339 2326 287


Paul Colas  

   +33 1 6908 6155 (Saclay office)
   +33 1 6908 1731 (Saclay lab)
   +33 1 4577 9899 (Home in Paris)

CARTE CREDITO, smarrimento 167 821 001
                           02 40304

CITADINES   04 50 42 68 00

CENTRE AERE  719 0800 / 719  14:30-18:30

COSULICH (biglietteria aerea)   
8:30-12:30;  14:30-18:30

dal 7/3/2012:      

040.6797330
businesstravel@cosulich.it

Prenotazioni Ref. 1	Tel. 040/6797 332
Luciana IENCO	e-mail
luciana@ts.cosulich.it
Prenotazioni Ref. 2	Tel. 040/6797 331
Laura PENNA	e-mail
laura@ts.cosulich.it
Prenotazioni Ref. 3	Tel. 040/6797 337
Barbara CAVALLINI	e-mail
barbara@ts.cosulich.it
Prenotazioni Ref. 4	Tel. 040/6797 334
Paola PRASEL	e-mail
paola@ts.cosulich.it
Luigi Fiano       040 6797 452
Orario	lun-ven h. 8.30-12.30/ 14.30-18.30
sabato, domenica e festivi CHIUSO 
Centro emergenze telefoniche	cell. 3482351443 
	Telefax 040/6797373

SETTORE ALBERGHIERO E TURISMO

Prenotazioni Ref. 1	Tel. 040/6797350
Tiziana Battorti	e-mail
tiziana@ts.cosulich.it
Prenotazioni Ref. 2	Tel. 040/6797351
Alessandro Russiani	e-mail
sandro@ts.cosulich.it


CAEN 0584 388 398
     VIVALDI  348 600 1512
CAGLIARI dip. 070 675 8742
CAGLIARI INFN 070 670 835
E. 	 676 3369
            348 652 7588 


CERN (centr.) 767 6111
Emilio Chiavassa 011 6527 384
Piero CILIBERTI 375 6239, 
558 3372
 
CINEL   049 72 50 22
C.I.T. ferrovie 366 529 / 77777
       aerei 365 808

Daniele COCCO 040 375 8038
          fax 040 375 8565

Sergio Costa 76359, 011 670 7371
             0347 2260 412
             011 6404 396 (casa, TO)
             10024 Moncalieri (TO) - Strada Rebaude, 180

CRICCHI 0746 56268
C.S.C. (Riccardo Pamato)
        via Lago Maggiore 7
        I-36015 SCHIO (VI)
        0445 57 59 89 tel.
        0445 57 57 50 fax
Pietro CRISTAUDO 6248

Marco COSTA 011 670 7307

CACCIOPPOLI 16 4078

CLEAN AREA 7 3907

Carnita 7 6510

Clean Area 73907

COLLA lab 73411

Stefano CIANO 6248
Pietro CRISTAUDO 6248

COLAVITA alberto       328 2477116

Lorenzo COSTA  0321 44 73 42 
               0321 69 90 16 (diretto)

CERN CAR SERVICE - 72070
macchine affitto: fax: 74595 (tel 72202)


Alex CHAPIRO +39 328 6358698
             040 22 499 26

Tecnottica CONSONNI s.r.l.
Via Indipendenza 9   23885 Calco (LC)
tel  039 50 98 03
fax  039 50 73 92
info@tecnotticaconsonni.it


"al Cavallino Rosso" tel 040 - 211033

COMPASS SECRETARIAT
========================
Tania De Laere
Kate Ross
COMPASS Secretariat
892 2-D14
Telephone: +41 22 767 6482
Fax: +41 22 76 77910 


CERN - SERVIZIO MEDICO, segreteria  73186
==========================================


CERN - auto

prenotazioni:
Hody, Severine
SMB-SE-CEB 6167/R-001 72228 
severine.hody@cern.ch 

fatture lunga durata (long duree)

Crete, Sarah Jane
 6167/R-002 
77039 167008 
sarah.jane.crete@cern.ch 


=================================================


CAF CISL per fissare appuntamento per il 730
040 982 8094

CORRADO CICALO'
+39 070 675 4927



Michela  CHIOSSO - 011 670 7481
                   349 352 8950
                


Roberto CARLIN:
Cell: +39 349 7904000
Casa: +39 049 8933688
Uff:  +39 049 8277075

Franco CUCCHI  040 558 2052
               338 837 5613



 Gabriella CATANESI  

	ufficio 080-5443256
	mobile 347-0101241 
        0041-75-411-1532  (mobile CERN)
        0041-22-767-3193
        casa Francia +33 450 280618

Luisa Cifarelli
          +39 051 20 9 1063
              335 79 02 129

Franco CALLIGARIS  34 844 31 822


CRESSERI   040 558 3365

Café de Mategnin
	Adresse 	av. Auguste-Fr.-Dubois   37 1217  -  Meyrin
	Téléphone 	022 782 06 88



Massimo CASARSA (Fermilab)  001 630 8404 482

Roberto CALABRESE   338-7212808 


Eugenio COCCIA   329 052 4040

Edi CASTELLI
348 6527 588

Carpinelli Massimo   	 Sassari  	 
massimo.carpinelli@ca.infn.it   	 
079 228601  	 


Elisabetta Cimino (frascati)  06 9403 2463

Doda CROSILLA 040 7600284

Chiara COLAUTTI 333 41 00 163


Giacomo CUTTONE  329 831 2280

Anna Colaleo
080 544 2181
16 4731 
+ 39 347 2274 694

Stefano Cristiani 
+39 040 3199 220
348-3004699


Giovanni Comelli
040 375 8531


Antonio.Capone@roma1.infn.it 
tel. +39-06-49914415 - fax: +39-06-49914415


Paolo Camerini	
+39 040 5583379

Oretta Dicarlo
+39 06 9403 2487


  Vincenzo Canale
340 2826 446
skype  vinc_cnl_62


Renato Carletti - Direttore
06 94032486
0039 338 79 42 066

Rosanna Musio - Responsabile
06 94032492

ROBERTA BARBAGLI (avanzamento stipendiale)
06 9403 2473

    Gestione delle polizze assicurative e di tutti i benefici di natura assistenziale e sociale al personale

Guido Simeoni - Responsabile
06 9403 2294
Marcella Mastrofini
06 9403 2571
Valentina Ferretti
06 9403 2571  

Vincenzo Ierani
06 9403 2439


AMANZI
06 9403 2446

Capeans Garrido, Mar
PH-DT-DI 166/R-014 71274 164590 

Paolo Camerini	+39 040 5583379


Giorgio Chiarelli
INFN Sez.di Pisa
giorgio.chiarelli@pi.infn.it

tel: cell: +39 3346128551
tel: fax:+39 050 2214460 (pisa) +1 630 840 6315 (Fermilab)
tel: work:+39 050 2214215 (pisa) +1 630 840 3056 (Fermilab) 



Fabio Cossutti
cell. 338 313 8748 

Marco Contalbrigo 39 (0532) 297 4310  297 4308

+39 333 672 5544


CERN mobility center
+ 41 22 767 2228

	
Amministrazione Centrale
Veronica Colautti
veronica.colautti@lnf.infn.it	
+390694032246

cortopassi (caen): 346 726 5015
	
############  D #############

daniele d'ago
345 255 5003

Anna Di Virgilio (AC, assegni)
06 9403 2478

dott Vania Virgilio (AC, borse Fellini)
06 9403 2935


 D'Ambrosio, Carmelo
72105 160564 


Annalisa d'Angelo
 (+39) 06 7259 4562 

Distretto sanitario S. Giovanni
7, Via Giovanni Sai - 34128 Trieste (TS)
040 3997454, 040 3997371

richiesta prelievo a domicilio
040 399 7385, 040 399 7387
======================
Klaus Dehmelt 631-632-8115
skype: kdehmelt
===================


Oretta Di Carlo - Responsabile formazione
06 9403 2487
Carla Piancatelli
06 9403 2487



Di Mauro, Antonello
76612 164024


Anna DI CIACCIO
348 78 26 323 

Klaus DESCH
+49 228 733236

carlo.dionisi@roma1.infn.it

stanza S123/A, ed. "G. Marconi" 
tel. +39-06-4991 4328 - fax: +39-06-4957697

75075 161041




CERN   75075 161041


dott. Lucio De Donno 
      338/7237126 
      +39 06 9403 2467
	


De Rijk 7555 153, 16 0740 (Gijs)
DOMENICONI (fili camere) 72687
Jean-Marc DEMOLIS 16 3735
Silvia DALLA TORRE 27871, 558 3385 (dip)
                   No ID CERN 23662
Nanni D'ARBO  71263

Umberto DOSSELLI  (347 3639363)  320 92 32 316
DORIA 6259
Chantal DESSIMOULIES (segr. Polini) 73341

Pascal DROUX 7 2265
Veronica DIAZ europa 333 660 7899
              casa TS 040 416474
              veroyah2003@yahoo.it
              Argentina +54 2652 

Dalla Torre  Marco (nipote) 339 314 5360
             Paola
             Albero
             Marilena  

DIMESSE  040 566 277

Roberto dell'Oste, logistica area:  
             tel.040-3755306 
             fax 040-3755135 

DENIMEX - 001 91 49 41 91 00

Enzo De Sanctis  06 9403 2317 (Donatella)
	     +39 06 9403 2316

Dalla Torre Alberto (casa)
10134 Torino (TO)  - Via Tirreno, 21
      011 3185045


Del Ben Dott. Maurizio
34132 Trieste (TS) - Via Rossini, 14
orario: 
    * 040 3476146
Ronchi  Via 
0481 777311


Del Papa (UD)  348 4057 241
               043 255-8221

Enzo de Sanctis 2316

Nadia D'Antoni  040 558 3394, 558 3378

Marcella DIEMOZ 320 923 2321
+39 06 4991 4828


Giuseppe Della Ricca
320 4640 764
040 558 3382

Gabriella DECONI 3319296808


Du Fresne Von Hohenesche, Nicolas
EP-SME-CO 892/R-D19 76426 
nicolas.du.fresne.von.hohenesche@cern.ch 
16 0912


Shuddha DASGUPTA
personal Swiss
+41 76 2733 628


Domenico Di Bari
Telefono:         +39 (080 544 2182)
                      080 544 2541
                      347 929 5741 

infermiera distretto per Andi
Monica Giorgini (da RSA)
040 399 7810
(isee disgiunto)

Monica Ballarin (da ricovero ospedaliero)
320 478 4123
040 399 7895

fisioterapia
040 399 7877

############  E #############

ematologia (per Andi)

segreteria 040 399 2888/2559
reparto    040 399 2558/2556

Domenico ELIA
- cell: 333 269 6879
- ufficio: 0805443288
- skype: domenico.elia 

EDH (help for 
        storage orders) 79933

Hotel EUROPO, Olimpia 0624 22650
                           22700


ERHLER Pre-du-Camp, 16
Lysiane TORNARE 022 794 04 48
                076 394 1051 
                0033 450 44 78 76

ELTOS S.p.A., San Zeno E-44, I-52040 Arezzo (Italy)
dott. Riccardo Pinamonti
tel. 0039-0575-9482-1
fax 0039-0575-9590-20
e-mail: eltos@eltos.it

Pascal Lequerré

Cell : 0039 338 777 26 95
pascal@eltos.it



ESTECO  040 375 5548

Servizio centrale PP
ESPOSITO Adolfo 06 9403 2232, 2233 (TECNO: 8756, 8604)

HOTEL ROMA - zona sapienza
Laurenzia, largo Osci 63 06 4450 218

06 4440 042 atneo garden palace 
via dei salentini 3  email@ateneorome.com

Villa S. Lorenzo, via dei Liguri  06 4469 990
Globus, viale Ippocrate 119 06 4457 001


SIM-SIF-Erica
numero tel.: 334 1360440
PIN:000
PUK: 90356524


Ekaterina Kornioukhina
INFN Sez. di Milano
Via Celoria 16 - 20133 Milano  
 02 503 17605
(02 503 17224)

############  F #############
`
Maddalena FURLAN (AREA)
TEL +39 040 3755115

EMAIL maddalena.furlan@areasciencepark.it

SKYPE maddalena_f
====


Laura Fabbietti
Phone
    +49 89 289-12433
0049 162 2940979

laura.fabbietti@ph.tum.de

Frei, Christophn  gas radiatore
73451 163867 

Filippi Alessandra         
+39 011 6707323 
+39 06 94038370

Fabio FRATNIK  040 22 49910, 333 62 89 686

fax X-barrel 0041 22 767 8955
Alberto Franceschi 06 9403 2421

Horst FISCHER 0049 761 203 5813
          fax              5873
                 

fax Carnita  0041 22 767 7910

FOYER  74481

Graziano FORTUNA  329 831 2306  

Frascati tenocode:   06 9403  xxxx

Ferroni:

335 1864 000
(+39 06 4991 4613)

FRIULADRIA - Quercioli
(040 6760 611)
040 6760 639

Alessandra FILIPPI  328 828 9709
                   040 421 760

Speranza FALCIANO  
		   (335 6634588 personale)
                   334 622 9040
                   06 9403 2635 LNF-AC

francesco Forti  050 221 4341

Dolores Federici   06 9403 2491
                           2476 (segr.)

Gianni Forentini  335 186 4001
                 0532 455 296 (Ferrara)


Massimo Ferrario

06 9403 2216 (tecno 8095)



Marco FABRO  349 366 7326


Francesco Fucito
266 6846 995
06 7259 4594
06 7259 4102 (segreteria)

Pasquale Fabricatore
010 3536 340
349 718 9508

FERRER RIBAS Esther

office
+33 1 69 08 38 52
mobile
+33 6 61 45 02 75


Gianni FIORENTINI

335 1864 001


Alfonso Franciosi 
secr.dir@elettra.eu
+39 040 375 8002 / 8559 / 8311


Marta Formia
	
marta.formia@area.trieste.it
Telefono: +39 040 375 5265 Fax: +39 040 375 5320 


dott.ssa Simona Fiori:
366 6991479

Simona Fiori - Dirigente
0694032480
Simonetta Simonetti - Collaboratore del Dirigente
0694032577

Roberto (bob) FERRARI
mobile 165714
ufficio 78947 


FORD via caboto
Autopiù Spa
Nicola Lot
Via Caboto, 24
I-34147 Trieste - Ts
040 3898111 


############  G #############
Franco Grancagnolo
329  419 4484


Nino GRASSO   011 6707 420  (lab 6707 415)
GRANDI MOTORI (ing. Alessandro Turco) 3195634
Angelo GANDI 73745 16 3610 (73785)
GLASSTECHNOLOGY  785 11 44

Carlo GUARALDO  
   office LNF    +39 06 9403 2318 (tecno: 8098)
                             8098 (telefonino int)
                             2317   secretary
   mobile        +39 333 25 59 857
   home          +39 06 30 54 202

Diana Sirighi    +39 06 9403 2511     
                 +39 328 1659 205 
Yara Bravo       +39 06 9403 2409
                 +39-06-9403 8647 
            tenocode 06 9403 8647
          o al fisso 02/5031 7224


Mauro Gregori    335 7080907

Galli e Morelli  0583 954 337
                 gallimorelli@interfree.it
GENNARIO 0587 756596, 335 758 3593

Daniela GIOMBI  040 2240507
(conferenze ICTP)

Guglielmini Paolo 70678 163343

Marcello GIORGI  040 946164

Mauro Giugovaz  328 65 42 390

Michel Garcon  
      +33 1 69 08 86 23
      +33 608 97 5952 (telefonino)
fax.  +33 1 69 08 75 84
michel.garcon@cea.fr

========================
Giuricin
V. Machiavelli 15,
terzo piano 

tel: 040 370072

L, mart, G, 8:30 - 17:00
Merc, V, 8:30-14:00


fisioterapista dottor Manzotto
via beccaria 6 
040 3720950

===========================

Roberta Grossi  (INFN, concorsi)
06 94032454

Giancarlo Ghirardi  339 6910 585
                    040 41 74 83 (CASA)

                    0433 88 66 67 (Montagna)
		    +39 040 2240 233  (ICTP)

Anna Gregorio   +39 334 380 4692
                    040 558 3383

Benigno GOBBO  +39 329 426 5155 
casa 0432 808257


Marcello GIORGI (PI) 050 221 4281

GOZZI Ennio            2240 260     
                          43917 
              331 968 2093


Edi GAVA  +39 040 2240 375

Luigi Giunti  06 9403 2500
              328 019 7861


Elisabetta GALLO
	
+39 055 457 2235
+39 339 2598 373


Ioannis Giomataris

desk 0033169082298
cell 0033622187367

Sabrina GASPARDIS
333 1034 921

	
paolo giacomelli
tel: +39 051 209 5083
+39 340 895 2357

Goretti Gomme

040 34 81 535

Giuseppe Gorini
335 6927847


Giubellino, Paolo
75173 160587 


Mapo GIORDANI 349 8153182

Roberto Guida
75767,  162146 

############  H #############
Hotel VICTORIA TORINO
+39-011-561-1909 
info@hotelvictoria-torino.com
140 euro
Via Nino Costa, 4, 10123 Torino 
Téléphone : +39 011 561 1909

Dietrich von HARRACH 0049 61 31 (obsoleto 392 964)
                                392 5800
                                392 3725 <--
                                  2 2267
                     Mobil 00 41 79 474 6741

Hotel BALLADIN (St. Genis) 0033 4 50206512 (tel.),
                                  50422048 (fax)

Apartment hotel	34, rue de Genève	
Ferney-Voltaire	01210	FR	04.50.42.68.00

Hotel Luserna 345 4676

HOTEL FLORA (Frascati) - 06 9416 110 tel.
	                 069416546 fax

HADES RICH Roman Gernhaeuser

HOTEL Santa Chiara 
e-mail: info@albergosantachiara.com
Tel.: (+39) 06 6872979, Fax: (+39) 06 6873144

Hotel Internazionale a Bologna  051 24 55 44

Hotel Catania Centro  095 7164085

HAMAMATSU Italia
          tel. 02 935 82 303
          fax 02 93581741
          email: confalonieri@hamamatsu.it
          Svizzera
          Phone:    +41 31 879 70 75
          Fax:      +41 31 879 18 74 
          email: andre.schaerer@hamamatsu.ch
          Laura Confalonieri: 335 628 1501
          Federica Gornati gornati @hamamatsu.it


2015
Indirizzo: Strada Della Moia 1, Int 6 - 20020 - Arese (mi) (Milano) - Italia
Telefono: +39 02-93581733
Fax: +39 02-93581741
Sito web: www.hamamatsu.com
Referente: Annamaria Mauro


- See more at: http://www.spsitalia.it/94/id_1210/hamamatsu-photonics-italia-srl.html#sthash.yjMZ6aou.dpuf


Fritz-Herbert HENSIUS 0049 761 203 5805
                      0041 22 767 6426

Miriam Hughes
301 East 63 Street, NY NY 10021
212 838 5759

HOTEL dela SANGUINE,
6 rue de Surene
75008 PARIS (metro madeleine), 145 Euro

Höhne, Claudia, Dr.
Phone: +49-6159-71 2586
FAX: +49-6159-71 2989
Department: Kernphysik I
Location: SB2 4.111
E-Mail: C.Hoehnegsi.de

HOTEL Antica Colonia 
www.hotelanticacolonia.it
5, via Constanzo Montani - Frascati
	 06 9401 8061

HERZ
  Per prenotazioni locali:
  Numero di telefono:	199 11 22 11 - 199 11 33 11
  Per prenotazioni internazionali:
  Numero di telefono:	Cellulari / Mobile: 0039 02 69430006

Hotel Canada Srl
Via Vicenza 58
00185 Roma - Italia
Tel.:  +39 06 44 57 770
Fax:  +39 06 44 50 749
e-mail: info@hotelcanadaroma.com

 Hotel Novotel Genève Aéroport France 
Route de Meyrin, 01210 Ferney-Voltaire, Francia +33 4 50 40 85 23
 
Albergo Nuovo Hotel Impero
34132 Trieste (TS) Via S. Anastasio:

    * 040 363339
    * 040 369166
    * 040 364242
      impero@fenicehotels.it

HOTEL DUCA D'ALBA
Via Leonina, 14, 00121 Roma
+39 06 484471


Gergo HAMAR +39 3486594814 
+36 20 989 6063

Tom Hemmick
001 631-632-8111
(516) 982-1403 telefonino

bluejeans page:
https://bnl.bluejeans.com/6755372092/

Tanja HORN
https://bluejeans.com/7578012727

############  I #############

IMMA (Sonsky) ++420 436 22 909
         fax  ++420 436 32 20 38
         compas@mail.drings.cz

{ICE BOX 73924}
 NEW ICE (sopra) 75601
 NEW ICE (bunker) 76598
         74640

Enrico Iacopini 055 457 2080
	
Banca INTESA S. Paolo - Fontanot
040 3792111


Riccardo IACOVELLI 320 923 2327


Enrico Iacopini
e-mail: iacopini@fi.infn.it
Tel. 39-055-457-2349 

0041 22 76 79824

Dario IUGOVAZ 338 803 9393

Illy  040 3890111 - cell: 335 249440 (Liverani)


PINO IASELLI 334 63 89 689


Imad Laktineh 33 6 89 73 85 77
Skype:  imadsan

############  J #############

Mladena Jurjevic
via caccia 11
0039 345 096 3552

Marisa parrucchiera a domicilio
388 842 3145


Jaillet, David  (acquisto C4f10, CERN)
530/R-033 
75535 
167151 
David.Jaillet@cern.ch 




############  K #############

Kay KOENIGSMANN 0049 761 203 5817
Vladimir Kalinnikov 040 66 14 78
KAISER - 3M  01 724 9431

Peter KRIZAN   00386  1 4773-786

Hotel KARALIS, Pilos 0723 22980 

Fabienne Kunne  +33 169 084 345

                CERN : 76342

Carlos Kavka +39 040 375 6583

KABUSS, Eva-Maria
Phone: 0049 9131 3925807
Tel.: 
0049 6131 39-25807

Alexander Kiselev
https://bluejeans.com/551354527 

############  L #############

Lissajoux, Anne
76481 

LAB NORDEST srl
18, Vl. XX Settembre - 34125 Trieste (TS) 
tel: 040 370937




Martin LAUB 77589 (opt. lab)
            74033 (opt. lab, undergr.)
            74269 (office)

Massimo LAMANNA  16 4330
                   74921 

LINEA GIALLA 040 632 240
            (040 635 333)

Michele LIVAN  0382 98 7433 
               0382 474136 (casa)
               348 51 81 525

Agostino LANZA 0382 98 7417
               349 18 31 594

LEPORE 040 3785 263 / 477


LENISA Paolo
44100 FERRARA - ITALY		22603 HAMBURG - GERMANY
tel: +39-0532-974309		tel: +49-40-8998-1963
fax:         -762057				 4034


Luma Metall
         Telephone: +46 480 429046
         E-mail: thomas@luma-metall.se
         Telefax: +46 480 14266
         www.luma-metall.se

LUFTHANSA - Miles and more
==========================
Tel. 199.400.299
Tel. +39 02 30309988 (raggiungibili esclusivamente dall'estero)
Fax 02 58372285
carta miles and more, frequent traveller 9922 2963 5788 024, 992229635788024
PIN 8836

Livio LANCERI  348-224-0294
               040 558 3390 (ok, 2017)
              


Stefano LEVORATO  347 52 55 808

Tommaso LIPARTITI (studio medico)
           040 42 29 29
           040 41 79 31  (ricette) 8.00-15.00 per il giorno dopo
STOKELJ DR. RENATO  (8.30-11.30)
Scala 6, Scala Santa 6 - 34135 Trieste (TS)
tel: 040 418713


Laser Optronic - dott. Biagi
	Phone: ++39 (0)2 574 651
	Fax: ++39 (0)2 574 10127

Pasquale Lubrano
Phone : +39-075-5852 738
Mobile : +39-320-7808 411 


Fernando LIELLO   334 62 53 536

Francesco LONGO 338 909 9581
                040 375 6222
                040 558 3381


Jianbei LIU
+86-182980 13776
	
Direttore

prof. Giovanni La Rana, 
tel. 081-676284 
348 8719 766


Ludovisi, Davide
SISSA - medialab 
Phone 	040 3787 649
Fax 	040 3787 640
Role/Title 	Communication Office
E-Mail 	davide@medialab.sissa.it	

AMMINISTRAZIONE SISSA MEDIALB
Mauro Chiapolino 040 3787 620


Paolo LAI

331 6446 715
328 989 7358 (personale)
frecciaviva@gmail.com

------


LAB NORDEST SRL

(ex D'acunzo)

CF E P.IVA 02681190308

TEL. 

liz mogavero

mogavero@bnl.gov. 
Work Phone: +1 631-344-3940

LENARDON DOTT.SSA PATRIZIA 
Fisiomed Ambulatori dal lunedì al venerdì dalle 8.00 alle 20.00

    Via Carducci 22 presso Fisiomed Ambulatori 4° Piano
    Tel. 040.2601310
    
LENARDON DOTT.SSA PATRIZIA 
Per le urgenze: 349.4574923


Silvia Leoni 
338 498 4515

############  M #############

Helen
F2 Chemicals  Ltd
Tel. +44(0)1772 775804
Helen.mcnamee@f2chemicals.com


Quotes, orders, product and order enquires
	Hadassah Winkley
	Hadassah.winkley@f2chemicals.com
	01772 775836

 C4F10 
Martin Greenhall
R&D Manager
F2 Chemicals Ltd
Preston PR4 0RZ, UK
+44 1772 775824

www.f2chemicals.com
Technical enquiries
	Andy Joel
	Andy.joel@f2chemicals.com
	01772 775827

SDF enquiries
	Martin Greenhall
	Martin.greenhall@f2chemicals.com
	01772 775824

Logistics and delivery enquiries
	John Haworth
	John.haworth@f2chemicals.com
	01772 775826

======================================== 

Massimo MASERA

00 39 347 0795981 (cell)
00 39 011 6707373 (uff TO)


Vito Manzari

080 544 3183
392 657 0993
163187


Marino   
+39 049 967 7222

MAGGIORA autonoleggio 199 151 106

Gerd MALLOT 76423, 16 3425
Angelo MAGGIORA 011 6707418,
                389 277 166

Chiara Meroni, 
                   +39 02 503 17 366
                   +39 06 684 003
                  0039 320 923 2313
                      347 010 0337 (personale)
                      16 2792


MARIDAD 022 344 11 62, 0450 59 41 64

MORANI, codice uscita #016950 
        (per telefonini)

MILLE MIGLIA  848 865 640



Giorgio MENON 339 864 6924

Mauro Mancini 06 4991 4358

MANGANO Paola, Sarzana  0187-620961
                328 7199 725   
                04 50 56 10 33

Clara Matteuzzi  0041 796 237015
                   02-6448 4007

Luciano MANDELLI 0039 348 512 0268

Marco MARENGO - 011 31 51 824
                011 31 51 811

Silvio Modesti
040 375 64 22/6
349 50 33 634
040 558 3373


Valeria Muccifora  06  9403 2505


MANDRUZZATO (Sanatorio Triestino) 040 9409511



Anna Martin      339 74 20 886
                 040 470 9154

Maggiore CAR RENTAL  199 151 120 (dall'Italia)
                     +39 06 2245 6060 (dall'estero)

MIPOT srl (Cormons)
             0481-630200 (contatto; sig. Bric)
             telefonino BRIC: 348 2202 747

MALACREA, notaio 040 362 423, 040 772 866 (FAX)
          signora Cinzia

Autonoleggio Maggiore-National
199 151 106 (italia ed estero)


Fabrizio MURTAS 06 9403 2876 (8043)
CERN: 74254 16 8540 

Mauro Morandin 320 9232 325

Edoardo MILOTTI   3388

Antonio Masiero: 366  668 6173 
+39 049 827 7166 

Leonardo Merola - 338 717 615
        (+39 081 676 180)
         +39 081-676 284 

Ornella Marchesi  349 55756 297


P. Mando' 335 798 1814  (e' rimasto lo stesso numero)
Skype pierandreamando

Alain MAGNON 76535 163943

Prof. Alberto Morgante
Tel.  040 375.6475  8065  8286 Cell. 329 317 8719 


Guido MARTINELLI SISSA

     +39 040 3787 581 (segreteria)
         334 697 0971

         040 3787 423  ???
         


Fabio MARDIROSSIAN

      040 31 99 124
      349 626 0000

Mauro Mezzetto
049.967.7349
338 659 8990


Giovanni Maccarrone 06 9403 2767(Tecknocode 8015)


Giuseppe MUSSARDO
040 3787 411


Marcella MASTROFINI

Frascati 06.94032571
GARR: 06.49622020 (solitamente il mercoledi')
mobile 338.7641939


Alberto Masoni
070 6754 900 
320  9232 339

Sandra MALVEZZI
02-64482429

Cino Matacotta 347 2311 047

Mauro IODICE 339 5864625
uff roma 06.5733.7060


Sig.ra Tania Mosnytska
3426369816

Daniele Manzutto
040 368955
FISICAMENTE SRL
fisioterapia riabilitazione
Via Beccaria Cesare 6 - 34133 Trieste (TS)
tel: 040 3720950
8.45-11.30 l,m,g.v
15.30-17.30 mart.

Ralf MENK (elettra)

040 375 8201

############  N #############

Eugenio Nappi
 (080 544 3199)
              74673, 16 3886
              320 9232 336
              +39 080 544 3199
	      +39 080 544 2327
	      +39 080 544 3181

Erica NOVACCO   335 70 48 130
                040 566 880

Salvatore NUZZO (BA) 347 322 9852
 	             080 544 2358
                     080 544 2448

Nicola NERI  339 139 7285

Rosario Nania 051 20 91056
              339 121 2339
https://cern.zoom.us/j/6272607605?pwd=V3ovMFUyYncyZ1lqZHhzNW5mSGw0Zz09

Damien Neyret  0033 (0) 6
+33 6 72 05 96 75 (telefonino privato)


Nordesteuropa Editore Srl
cell. (+39) 347 1834176
Tel. (+39) 049 8757589


Joe NIEMELA +39 040 2240 607

Francesco Noto
INFN - LNS
Responsabile Servizio Prevenzione e Protezione - RSPP
Via Santa Sofia 62
95126 Catania
off. 095 542 676
mob. 340 825 3977 

############  O #############

Alexander OLCHEVSKI 72784, 163127

The Office, Cristiana Fiandra
            040 368343
            040 368808
            329 944 9385
            Paola Dessenibus
            +39 040 368343 + 1 int. 18
            Rossella Spangaro
            040 368343


OREL WALTER
32, Via Stazione Prosecco - 34010 Sgonico (TS)
tel. 040 4612546, 040 225052

Oliveri, Eraldo
78759 166126 
Eraldo.Oliveri@cern.ch 

 Domizia Orestano 
06 5733 7281
334 8137 626

############  P #############
Presidenza INFN - Piazza dei Caprettari 70 - 00186 Roma
tel. +39 06 6840031  - fax +39 06 68307924
Email: presidenza@presid.infn.it  segreteria@presid.infn.it


PEUGEOT TRIESTE
040 827782




Patrizia Privitera (LNS)
340 869 1158
uff. 095 542 322


	 INFN

Tel. +39 06 6840031
Fax +39 06 68307924
e-mail: +
@presid.infn.it



parrucchiere Val Thoiry - 0450 20 87 75  (brigitte)

parrucchiere - salone giusto enrico stefano 
040 367006

salone ALENKA (Patrizia) prosecco: 040 225808

Marc POLINI  74590 73341 160309
             fax 79180

Nello PAVER 
      040 224 0275 (ICTP)
      040 558 3361

Daniele PANZIERI (TO) 011 670 7419
                      011-669 9579 (fax)
                 (AL) 0131-360155 
                      0131-360199 (fax)
                 347 22 12 282
                  76435, 160945

Laura PERASSO 010-3536 499/4247 (uff.)
                       347 2646585
                      6461/6333 (lab)
              casa (Recco)  0185 720793
              nuova casa GE 010 3629281

Catherine PERDRISAT (segr. ex Xbarrel)
           tel. 74861, fax 78955

Ginette. PERREARD 7 3197

Emanuele Pace Ricercatore - 
Dipartimento di Astronomia 
telefono: 055-2307-618 
edificio: Garbasso 
pace@arcetri.astro.it
Laboratorio : 055 2307-750

PORTOGHESI - Bld 892-2-A-0006, 77076

Laura PERINI telef. svizzero  +41-76-5066206 
             telef. italiano  +39-347-0699001
+39 02503 17389 (ufficio Mi 2018)


Greti POPULIN  0481 81 302
               328 06 800 11



Sara PIRRONE 347 9340775
             095 375980 (casa)

Nadia PASTRONE   349 497 6616 (professionale ?)
                 011/6707334
                 16 5373
                 70617 / 6

Olivier PROUTEAU  73583,  16 0883


Paolo PAGANO  340 40 34 214 

PROMOTRIESTE - Milosic 040 304888
                       328 174 1682
               martucci  stefano@promotrieste.it+

Giulia PESARO  340 28 56 366 

Parmigiani 040 375 8428
	   040 558 3373

Aldo PENZO  
16 2315

    - Aldo.Penzo@cern.ch [CERN - professionale]

    - penzald@gmail.com [preferibile per comunicazioni personali] 


Pulisecco S. Francesco (lavanderia)
040 370658


Petronzio 335 356843

Gianni Pauletta  
ufficio:  0432 558219
cell:  320 4366248 
0432 558210 (segr. dip. UD)

Pagliaro Dr. Giorgio otorino
34133 Trieste (TS) - Foro Ulpiano, 2
orario: L,M,M,G,V, 15:30-18:30
tel:
    * 0434 223522  (cup, battere 3)
    * cell:
    * 334 5365548

Maria PERESSI  +39 040 2240 242 

Roberto PELLEGRINI
ufficio affari internazionali
06 9403 2447
320 9232 334

Gabriele Puglierin  335 35 6836

Gianfranco Paulatto (AREA) 040 375 5215

  
	
Patrizia  OTTI
	
AC  +39 06 9403 2478

Angelo PAGANO 32 833 71 089


Antonio PASSERI
+39 06 9403 2778 (Tecno: 8058)

Fabio Pasian cell. 3493587893

Giorgio PAOLUCCI

giorgio.paolucci@elettra.trieste.it
+39.040.375.8542

	
Alessandro  Perfetto (FE) 0532 293 283
                          329 3198921 


Pedicchio (OGS)  
Segreteria (sig.ra Pedri) 040 2140 216


Gianfranco Paulatto
+39 040 375 5215 

Preghenella Roberto
	051 20 91119 
        348 8954865	

Silvano Puglisi  06 9403 2454

Rossella Padovese  335 625 1168
   studio   040 3728 394
Margherita PRIMAVERA
+39 0832 297466
0832 - 354275 (casa)

Daniele Pedrini
Tel.: +39-02-6448.2402
Cell.: 366 7766968  
FAX: +39-02-6448.2463 


Caterina Petrillo  366 571 3487
075 585 2723 (2787; 2711) 


PULISECCO S. FRANCESCO
Via Pier Luigi Da Palestrina 6 - 34133 Trieste 
tel: 040 370658


Prof. Dr. Stephan Paul

Technische Universität München
Chair of Physics I (E18)
James-Franck-Str. 1
85748 Garching

Phone
    +49 (89) 289 - 12571 
    (+49 171 762  8867)
    +49 162 294 4264
    +41 22 767 6545


Carla Piancatelli
06 94032487


Polynesia
00385  52 700 700

appartamento 872

----------

infermiera PACILEO
(distretto 4 - S. Giovanni)
329 950 4721

===================================


Gilberto PAGONI

 040 42 29 29
 040 41 79 31  (ricette) 8.00-15.00 per il giorno dopo

L 9.30 - 12.30  18.30 - 20.00
M 9.30 - 12.30
M 9.30 - 12.30
G 16.00 - 20.00
V 9.30 - 12.30


*******************************


Pellequer, Bernard
33/R-008 71733 165198 Bernard.Pellequer@cern.ch

############  Q #############







############  R #############

Emilio Radicioni
0039 22 767 6551
164632 


Marta RUSPA
347 737 2090


riabilitazione (distretto)
L, G 11.00-13.00
040399 7877


Studio RIZZI ANGELO
Calle Legrenzi, 2
30171 MESTRE VE
TEL 041 952000 FAX 041 3969071


Rifuggiato 	Danilo 		
+39.095.542.257 	

Irene Romalli - tel. 06 94032431 

Gostilna Ravbar, restaurant
Dutolije

00386 5  734 61 80


dottor RIEPPI (dentista)
0432 25460
Via Poscolle 71 UD, II piano
uscita UD sud, tangenziale Ud centro, 
viale Venezia (tutto viale), piazzale con chiesa 

RICH lab 76743
RICH generic  16 02 66  (on-call)




Reflectometer lab 71794

Riccardo Iacovelli 3209232327
                   328 070 4199

Livio Rinaldi  338 2303 297

Lodovico Riccati  011 670 7357
                  335 66 87 335

Elena ROCCO 340 66 182 11
            0433 74 62 89
            76529 160539 

training radioprotezione CERN: 73375, Nathalie MICHELAT

RICH2007:  040 304988

residence St. Genis  +33 (0)450 207333

dott. Alessia ROSOLEN - assessore regionale lavoro, universita', ricerca 
con delega pari opportunita' e politiche giovanili
Dott Governa - 5196

Professoressa RAMBELLI (Galilei) 348 642 1616

Gianni RICCO  +39 010 353 6230
                  010 353 6498
                          6736
	
Stefano RAGAZZI 366 65 83 743 
tel. +39 0862 437223

+39-02-6448.2402

Yesika RAMON (CERN visits service)
74052  (visits.service@cern.ch)
vists service 72757

Luigi RIGON
       347 940 5008


Residhome Le Carré D'Or
131 Impasse du Mandement - 01280 PREVESSIN-MOENS
Tel : +33 (0)4 50 99 46 46
Fax : +33 (04) 50 99 47 33
prevessin.carredor@residhome.com


  
	
Angelo Rivetti TO
	+39 011 670 7357		
cell        349 157 3508




Alberto ROTONDI (telefonino personale)
                335 666 2802
                +39 038 298 7423  

Emanuela RIGHI  +39 06 9403 2494
(paghe INFN)

	
Ettore RONCONI  06 9403 2477

Leszek Ropelewski	

Leszek.Ropelewski@cern.ch
76078, 71744
163289
fax: 69117


Antonio Ranieri

080 544 2431-2440

Cristina Riccardi
0039-0382-987633
0382 98 7633

Marco Ripani
tel./fax +39-010-3536458
cell. +39-328-2191138 
347 711 6004

Resnati, Filippo
78759 167543 

+++++++++++++++++++++++++++++++++++++


RBM

user: DLLSLV55D52L424B
passwd: sDT_041255 (dal 01/06/2019)

http://www.infn.rbmsalute.it
polizza:
http://www.ac.infn.it/personale/polizza.php
strutture convenzionate:
http://www.rbmsalute.it/network.html

    800.991.820   da telefono fisso (numero gratuito)
+39 0422.17.44.287  da rete mobile o estero
+39 0422.17.44.787  fax per trasmettere documentazione 

per contatti
assistenza.infn@rbmsalute.it

Gigi ROLANDI 
3384244925

++++++++++++++++++++++++++++++++++++++++++++++++

############  S #############

Leonello SERVOLI
075-585-2706

Arno Straessner
++49 351 463 34089

==================================
SANTEX - pannolini mamma
800 243 427
numeroverde@santex.it
SMS 320 204 1835

n. da cui e' stato attivato il servizio
333 602 9371
==================================

Francesca Salvatore
Responsabile Ufficio del Personale
Museo Storico della Fisica e Centro di Studi e Ricerche "Enrico Fermi"
P.zza del Viminale, 1 - 00184 Roma
Tel. 06.48930743
Fax 06.48907869

   	Giuseppina Salente: 	   	pina.salente@pd.infn.it
++39-049-827 7254 (967)	   	Fax:   ++39-049-827 7111

Paolo SCHIAVON   335 677 8695
                 040 302 149
                 022 344 863

Jean-Claude SANTIRD casa 0041 22 733 09 10
Dott. SOLINAS 06 9403 2476
Lars SCHMITT 77770, 16 4482

Alex SCHWEIMLER 0049 761 203 5804
SPIE TRIDEL 77011

SOREM - m. FERNANDEZ       0033 559 06 00 58
                      fax  0033 559 06 82 84
                      commercial@sorem-france.com


Spengler, Joachim HERA-B  +49 40 8998 2599
    per il telefonino, centralino  +49 40 8998 - 0,
                       poi  chiedere 92599


Bernhard Schmidt

Mario SPINETTI   06 9403 2911
                 3282 6969 33

Christian Schill 0049 761 203 5728

SALONE GIUSTO, ENRICO, STEFANO: 040 36 70 06


cristina SPARAGNA   6275

Smarrelli - 040 370 921 
            040 365 155 (casa)

Studio Podologico Sartorelli Cristiano
34121 Trieste (TS) - Via Roma, 3
    * tel:
    * 040 3728088
     cell: 3487617730


Gaetano SENATORE 347 79 75 183
                 040 2240 278  
                 040 558 3355

Cristina Serra (OGS) 040 21401
                     335 6614236

  
	
Biagio  SAITTA CA
	
+39 070 675 4820
+41 22 767 4756
	

	  
Luca SERAFINI 02 - 503 17673
########################

t   040 44 609
          +39 333 5490034 
da lunedi' a venerdi' dalle 08:30-18:00
info@science-bus.com

voucer P1554
voucer con pagamento carta credito P50b1
#########################

Sandro SQUARCIA +39 010 353 6207 
                    320 923 2343

Saracco Paolo
	saracco@ge.infn.it 	
        +39 010 353 6210
        +39 335 486 828

Amedeo STAIANO
+39 347 87 41 997 (320-9232 323)
+39 011 6707 328

Marco SERONE
040 224 0351

Alessandro SILVA 

333-1046258	

040 3787 420

Sandro Scandolo
040 22 40 209


Laurent Serin
+33 1 64 46 85 01

Federica Sozzi

0049 615 971 3228
347 452 5338

agenzia shougun (Catania)
sig. Alfio Romeo 329 4310343


Segatti Ketty
040 377 5206
334 665 9256
Direzione centrale lavoro, formazione, 
istruzione, pari opportunita', politiche giovanili e ricerca
Servizio istruzione, diritto allo studio, alta formazione e ricerca


Andrea Salamon

Istituto Nazionale di Fisica Nucleare
Sezione di Roma Tor Vergata
Via della Ricerca Scientifica, 1
00133 Roma Italia

Tel: +39-06-7259-4110
Fax: +39-06-2025364

E-mail: andrea.salamon@cern.ch 

 Rui
phone: +39 040 558 2797
320 431 3408
CERN: 73515

Angiolino STELLA
338 655 8404

Maurizio SPURIO
366 602 4983

Schwiening, Joachim 
+49 6159 71 1705
+49.174.328.1614

Marco RADICI
  0382 - 987451 
+39 (338) 925 2168
############  T #############


dottor 656 5445
Via Marco Tullio Cicerone 11
34100 Trieste (TS)
Tel.: 040-2418694
studiodoctrento@gmail.com

Orari di apertura
Lunedi 		08:30 - 12:00
Martedi 	13:30 - 15:30
Mercoledi 	08:30 - 12:00
Giovedi 	15:00 - 17:30
Venerdi 	08:30 - 12:00 



Alessia Tricomi
347 256 4985

Stanka TANASKOVIC  040 2240 9911, 
       fax 224600/224163

Fulvio Tessarotto 
(casa) 040 33 01 59
                  335 676 6011

Trasporti CERN (72202) 77777
trasporti (persone) 72500, 75411
trasporti Meyrin-Prevessin 76969

3M (B. Keiser) - 079 400 3944


Ts office in 892: 76421

gregorio Triolo (Annachiara)
via Nicolo' Paganini 21
00198 Roma
06 8419 067
348 268 2549

Trieste a Prevessin  76421


Mauro TAIUTI - +39 010 3536240
               +39 366 6220064

Taxi Frascati Castelli romani
06 941 0800

TAXI - CERN
022 331 4133  (aggiornato settembre 2018)

TAXI  - PISA
050 54 16 00

Andy Teufel  
* phone +49-9131-852-8336
* Mobil  : +49-172-8192779
* FAX    : +49-9131-15249 

Susanna Tessaro  347 87 32 367

TIPOGRAFIA
"Grafiche BIONDI"
sig. Edoardo
040 393023
329 3022989

Stefano Takekawa
333 456 0115

Daniele TRELEANI +39 040 2240 286, 
                 +39 040 2240 605
                 +39 333 317 4187
MIUR CINECA
User: TRLDNL47
Pass: SCJEK8C9YL 
                 3333 174 187

Tiziana Tenze	+39 040 558 7747
	
Dr. Massimo Turatto (osservatorio)
Via G.B. Tiepolo 11
I-34143 TRIESTE
+39 040 3199 240 
+39 040 3199 111 centralino


http://rd51-public.web.cern.ch/rd51-public/
Erio Tosatti

Phone : 040 3787 438 
E-Mail : tosatti@sissa.it


Claudio TUNIZ +39 040 2240 232	


TTC Antonella Cappelletti 
338 1100 969


Maxim TITOV 
+33-1-690 869 90 (office) 
 +33-6-437 817 91 (mobile)


Dott.ssa Ginevra Tonini (AREA)
Telephone 040-3755263 

############  U #############

USERS OFFICE  76767

UNISALUTE

https://www.unisalute.it/

utente:          SILVIA.DALLATORRE@TS.INFN.IT
password (da 28/11/2016):    SDT_0412
password (da 16/7/2017): 0412_SDT


per reclami:
https://www.unisalute.it/assicurazione/recapiti-diretti
==============================
dall Italia 800 01 66 30
L-V 8.30-19.30
dall'estero +39 051 63 89 046

user:        silvia.dallatorre@ts.infn.it
password:    1523Vuuj

 Liliana Ubaldini
+39 06 9403 2572.

Thomas ULLRICH BNL
+1 631 344-3922


 ULESSI DR. BRUNO - SPECIALISTA DERMATOLOGO
Via San Nicolò 16 - 34121 Trieste (TS)
| mappa
tel: 040 366546

############  V #############

Mauro VILLA 051/209 1064 
62465 (+41 22 76 62465)

Antonella Vici - ufficio convenzioni
06 94032498

VICINI PIERO
06 4991 4423

Roger VALBUENA 72582, 72937, 16 3506
               767 6900 (fax)

dott. Roberto VITALI 06 9403 2488

Andrea VACCHI    320 9232 326
                 06 6840 0337 
                 040 375 6229

VASSELLI - studio dentistico
           040 364776

dott. Alberto Rieppoi Via Poscolle 71 (UD) 0432 25460
           

Serena Padovan Viezzoli
      Tel:	040558.3377
      Fax:	040558.3350
      E-mail:	serena.viezzoli@ts.infn.it

Antonio Valentini
	+39 080 5443 245  
	+39 080 5443 252
            338 235 6165
skype: antonio.valentini52

Venezia si' 041 5222264


Lucia VOTANO 338 710 7981
             +39 0862 437223 

Erik Vallazza 333 483 5404

Massimo VENARUZZO, CERN 72843


VELOSO João

Tel: 00351 234 247 038


Paolo VALENTE
3392121495


Valerio VERCESI  
320 9232 317


Piet Verwilligen
345 7470642
========================

Dr. Alberto Verdini            Tel. +39-040-375 8691 office
Surface Structure Division            8286 ALOISA beamline
Laboratorio TASC-CNR-IOM
Area Science Park            Fax. +39-040-375 8400
Basovizza S.S. 14, km 163.5
I-34149 Trieste                E-mail: verdini@iom.cnr.it 
############  W #############


Wagon Lit 72797




############  X #############







############  Y #############







############  Z #############

Antonio Zoccoli 328-0451419 (e' quello giusto)


Anna Maria Zanetti 320 - 44 31 991
                   040 375 6234


#############################################


carta si'
n. verde 892 900
39.02.34.980.020-Per chiamate dall'estero 	

sito: www.cartasi.it
user: sdallatorrets
psw: 0412uTTI  
frase: mia figlia si chiama Laura



%%%%%%%%%%%%%%%%
carta credito 

5255000010391879
5255 0000 1039 1879
264

===========================
IEEE-2015
username: Silvia.DallaTorre@ts.infn.it
password: SDT_0412

stessa passwd per conferenza e per registrazione

IEEE-2016
username: Silvia.DallaTorre@ts.infn.it
password: SDT_0412  (registrazione !)

IEEE-2018
username: silvia.dallatorre@ts.infn.it
password: sDT_0412

IEEE_2019
username: Silvia.DallaTorre@cern.ch
password: sDT_041255  (registrazione !)


=============

booking alle Clarisse
passwd:  SDT_0412


====================
basecamp (IEEE) 

user : Silvia.DallaTorre@ts.infn.it
passwd: Utti0412


********************

IWAD2014 calcutta

dallator
Utti0412

+++++++++++++++++++++++++++++++

European Physical Journal - Plus.

to access the Editorial Manager at http://epjp.edmgr.com/

Your username is: SDalla Torre-598
Your password is: dallatorre65285

+++++++++++++++++++++++++++
CASA DI CURA SALUS
Direttore Sanitario:
dr. Fabrizio Briganti Piccoli
Policlinico Triestino S.p.A.
via Bonaparte 4-6 - 34123 Trieste
CF e P.Iva 00139620322 

040 3171212
040 3171262  (per mammagrafia, radiologia, dopo le 10.30)
040 3171111

(10.00-18.00)


Slaus via gallina 040 371280
+++++++++++++++

american express sezione

pswd 3926


===================

basecamp  (24/9/2015)

silvia.dallatorre@ts.infn.it
SDT_0412

==========

CERN (new 12/4/2018):
4856Yxxm

========================


